AGN driven outflows in the OH absorber galaxy IRAS 19154+2704

We present a two-dimensional study of the gas distribution, excitation and kinematics of the OH absorber galaxy IRAS 19154+2704 using Gemini GMOS-IFU observations. Its continuum image shows a disturbed morphology indicative of a past or on-going interaction. The ionised gas emission presents two kinematic components: a narrow ($\sigma\lesssim$300 km s$^{-1}$) component that may be tracing the gas orbiting in the galaxy potential and a broad ($\sigma\gtrsim$500 km s$^{-1}$) component which is produced by an Active Galactic Nucleus (AGN) driven outflow, with velocities reaching $-$500 km s$^{-1}$ which may exceed the escape velocity of the galaxy. The emission-line ratios and BPT diagrams confirm that the gas excitation in the inner $\sim$2 kpc is mainly due the AGN, while in regions farther away, a contribution from star formation is observed. We estimate a mass outflow rate of $\dot{M}_{\rm out}=4.0\pm2.6$ M$_\odot$ yr$^{-1}$ at a distance of 850 pc from the nucleus. The corresponding outflow kinetic power $\dot{E}_{\rm out} = (2.5\pm1.6)\times10^{42}$ erg s$^{-1}$, is only $3\times10^{-4}$ L$_{\rm bol}$ (the AGN luminosity), but the large mass-outflow rate, if kept for a $\sim$10 Myr AGN lifecycle, will expel $\approx10^8$ M$_\odot$ in ionised gas alone. This is the 6th of a series of papers in which we have investigated the kinematics of ULIRGS, most of which are interacting galaxies showing OH Megamasers. IRAS19154 shows the strongest signatures of an active AGN, supporting an evolutionary scenario: interactions trigger AGN that fully appear in the most advanced stages of the interaction.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
